Recommending Outfits from Personal Closet

We consider grading a fashion outfit for recommendation, where we assume that users have a closet of items and we aim at producing a score for an arbitrary combination of items in the closet. The challenge in outfit grading is that the input to the system is a bag of item pictures that are unordered and vary in size. We build a deep neural network-based system that can take variable-length items and predict a score. We collect a large number of outfits from a popular fashion sharing website, Polyvore, and evaluate the performance of our grading system. We compare our model with a random-choice baseline, both on the traditional classification evaluation and on people's judgment using a crowdsourcing platform. With over 84% in classification accuracy and 91% matching ratio to human annotators, our model can reliably grade the quality of an outfit. We also build an outfit recommender on top of our grader to demonstrate the practical application of our model for a personal closet assistant.

==> README.txt <==

To make a sample WACV paper, copy the contents of this directory
somewhere, and type

 latex egpaper_final

or 

 pdflatex egpaper_final


To make a copy with the review style (for anonymous review, and
including line numbers, replace "egpaper_final" with
"egpaper_for_review" in the commands above.


==> wacv_meta_comment.txt <==
All of the reviewers have positive responses. The rebuttal addressed the main points, but does not explicitly state how the paper will be updated. This Area Chair recommends an Accept for this paper, pending the following:

1. Include the results from color analysis. This is described in the rebuttal, and should be included in the paper. 
	- as a new section 5.3
	- how can i cramp this into the paper?

2. State the plans to release the dataset. While the author state the risk of copyright issues, the author should still inform the readers of their plans or intentions with respect to the dataset.
	- in section 3 before section 3.1
	- already stated - ask Prof. Yamaguchi what to do
	- change the words - done.

3. More explicit details about the "good outfit", so that readers understand the relationship to the "like" scoring. Describe limitations and future updates that could be performed.
	- in 2nd paragraph of section 3.3. - done

========= Additional Corrections =========  
1. Mistakes in the format of Reference. - Include full name of all conferences and journal - do it with internet connection. - done
2. Grammatical mistakes in the text - last step

========= results from color analysis =========  
Feature		Accuracy	Avg. Precision
(1) Item types	74.33	71.77
(2) Color palettes	74.53	72.71
(1) + (2)		78.93	77.57
Grayscale images	81.31	79.35
RGB images	84.51	83.66

========= Done =========
- Rewriting the section 3.3 including the  "Positive sample" and "Negative sample" paragraph.
- State that we plan to release metadata to the public in the 1st paragraph of section 3.
- Format of references.
- Remove the last paragraph of introduction that describe the organization of the paper.
- Shrink the space before and after figures and table.
